Maker-Breaker games on random geometric graphs

In a Maker-Breaker game on a graph $G$, Breaker and Maker alternately claim edges of $G$. Maker wins if, after all edges have been claimed, the graph induced by his edges has some desired property. We consider four Maker-Breaker games played on random geometric graphs. For each of our four games we show that if we add edges between $n$ points chosen uniformly at random in the unit square by order of increasing edge-length then, with probability tending to one as $n\to\infty$, the graph becomes Maker-win the very moment it satisfies a simple necessary condition. In particular, with high probability, Maker wins the connectivity game as soon as the minimum degree is at least two; Maker wins the Hamilton cycle game as soon as the minimum degree is at least four; Maker wins the perfect matching game as soon as the minimum degree is at least two and every edge has at least three neighbouring vertices; and Maker wins the $H$-game as soon as there is a subgraph from a finite list of "minimal graphs". These results also allow us to give precise expressions for the limiting probability that $G(n,r)$ is Maker-win in each case, where $G(n,r)$ is the graph on $n$ points chosen uniformly at random on the unit square with an edge between two points if and only if their distance is at most $r$.

==> smallcomponent6.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{smallcomponent6.pdf}%
\end{picture}%
\setlength{\unitlength}{3522sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(2510,2319)(265,-3485)
\end{picture}%

